An Integrated Web Platform for the Mizar Mathematical Library

This paper reports on the development of a Web platform to host the Mizar Mathematical Library (MML). In recent years, the size of formalized mathematical libraries has been drastically increasing, and this has led to a growing demand for tools that support efficient and comprehensive browsing, searching, and annotation of these libraries. This platform implements a Wiki function to add comments to the HTMLized MML, three types of search function (article, symbol, and theorem), and a function to show the dependency graph of the MML. This platform is designed with consistency, scalability, and interoperability as top priorities for long-term use.

==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

